Accurate M Dwarf Metallicities from Spectral Synthesis: A Critical Test of Model Atmospheres

We describe a method for accurately determining M dwarf metallicities with spectral synthesis based on abundance analyses of visual binary stars. We obtained high resolution, high signal-to-noise spectra of each component of five visual binary pairs at McDonald Observatory. The spectral types of the components range from F7 to K3 V for the primaries and M0.5 to M3.5 V for the secondaries. We have determined the metallicities of the primaries differentially with respect to the Sun by fitting synthetic spectra to Fe \textsc{i} line profiles in the observed spectra. In the course of our analysis of the M dwarf secondaries we have made significant improvements to the PHOENIX cool-star model atmospheres and the spectrum analysis code MOOG. Our analysis yields a RMS deviation of 0.11 dex in metallicity values between the binary pairs. We estimate the uncertainties in the derived stellar parameters for the M dwarfs to be 48 K, 0.10 dex, 0.12 dex, 0.15 km s$^{-1}$, and 0.20 km s$^{-1}$ for {T}$_{eff}$, log \textsl{g}, [M/H], $\xi$, and $\eta$ respectively. Accurate stellar evolutionary models are needed to progress further in the analysis of cool-star spectra; the new model atmospheres warrant recalculation of the evolutionary models.

==> README.txt <==
New submission
Short Title: M Dwarf Metallicities
Short Authors: Bean et al.

Contact Information:
Jacob L. Bean
bean@astro.as.utexas.edu
1 University Station, C1402
Austin TX, 78712-0259
Phone: 1-512-471-3466
Fax: 1-512-471-6016 

Files:
ms.tex
f1.eps
f2.eps
f3.eps
f4.eps
f5.eps
f6.eps
f7.eps
f8.eps
tab1.tex
tab2.tex
tab3.tex
tab4.tex
tab5.tex
tab6.tex


==> response.txt <==
Response to referee's comments:

>1) Section 1, paragraph 3, 1st sentence (page 3):
>   
>   "chemical abundances precise to 10%":
>You should point out here that these are internal accuracies, as studied
>and discussed in Section 3.4.

I believe the referee is referring to paragraph 4 instead of 3. I have 
made the suggested change:
"...chemical abundances with internal precisions of 10%"


>2) Section 1, last paragraph (page 4):
>   
>Typo for the error of logg (0.12 instead of 0.10 as everywhere else in
>the paper).

Corrected.


>3) Section 2:
>   
>   Please insert a paragraph on how the continuum normalization was done (for
>   the primaries as well as the secondaries). I consider this as mandatory for
>   publication.

Added this sentence in the data reduction section (Section 2, paragraph 3): 
"After extraction, the spectra in each order were flattened using the IRAF task 
continuum."

For the warm-star analysis, I refer the reader to this sentence (Section 3.1,
first paragraph):

"For the purpose of continuum normalization, we required that each line have a 
region that was apparently free of contaminating lines within 3 Ang. of the line 
center."

I address the concern over the continuum normalization for the M dwarfs in 
another comment below.


>4) Section 3.1, last sentence (page 6) and Section 3.3, paragraph 4 (page 8):
>   
>   The description of "differential analysis" has to be clarified.
>   Your analysis is differential to the Sun because you are using
>   astrophysical gf values determined from the solar spectrum (as described in
>   Section 3.1). In Section 3.3, you subtract the same value for the solar Fe
>   abundance from each line abundance, so this does not add much to the
>   differential analysis (you could also subtract this value from the mean of
>   the line abundances). I would suggest to simply remove the last sentence of
>   Section 3.1.

I am uncertain what the point the referee is trying to make. Our point with the 
sentence in question was that our analysis is differential to the Sun and this
should reduce the influence of the specific approach we took. There are different
ways to do a differential analysis, so we carried out the comparison discussed in
Section 3.4 and refer the reader to those results. In particular, our comparison 
with Allende Prieto et al. 2004. They used a differential technique that had a 
subtle difference from ours. But the results agree very well so it our approach 
seems ok.

I would like for the sentence in question to remain if there isn't a strong 
objection. I am not opposed to trying to re-word if the editor feels it is 
necessary.

>5) Section 3.3, paragraph 2, sentence 3 (page 7):
>   
>   Could you add a few words on how the model atmospheres were interpolated?
>   (see e.g. Nendwich et al. 2004CoAst.144...43N on interpolation of model
>   atmospheres).

Added this paragraph to Section 3.2:

"We interpolated in this grid to obtain model atmospheres with arbitrary 
parameters for the analyses of the primaries.  All the models were calculated 
on the same optical depth scale at 1.2 microns. This feature, and the fineness
of the grid in the effective temperature domain, allowed us to use a three 
dimensional polynomial interpolation over the logarithm of the atmospheric 
parameters for each depth."


>6) Section 3.3, paragraph 5 (page 8):
>   
>   Very good error estimation! (Nothing to be changed)
>
>7) Section 4, paragraph 2, line 11 (page 10):
>   
>   What are the 4 "continuum normalization factors"?
>   Later (Section 5.4 paragraph 3), you write that "continuum normalization"
>   "introduces two free parameters into the fit for each echelle order
>   utilized". You should write that already here and specify what the
>   parameters are.

I added these sentences to the discussion of the V98 test (section 4, 
paragraph 2):

"Additionally, as in V98, we included two continuum normalization factors, a 
zero-point and slope, per analyzed echelle order as free parameters in the fit. 
There were eight fit parameters in total."



>8) Section 4, paragraph 2, lines 15/16 (page 10):
>
>   How was the interpolation in the synthetic spectrum grids done?
>   As in V98 (Valenti et al. 1998, Section 3.4)?

Changed the 2nd sentence in paragraph 3 of section 4 to this:

"For a particular iteration in the parameters of the minimization function, 
interpolation in the synthetic spectrum grid using the same procedure as 
V98 yielded synthetic spectra for the values..."


>9) Section 5.4, paragraph 4, line 3 (page 13):
>
>  van der Waals


Corrected.


>10) Section 5.5 (page 14):
>
>   Paragraph 1:
>   I do not understand this discussion about microturbulence.
>   You obviously did vary the microturbulence, because you give a derived
>   value for each star and the uncertainty in Table 6 and you mention it in
>   Sections 5.7, 6, and 7.
>   Do you mean that the microturbulence was set to zero in the
>   model atmospheres but was varied in the synthetic spectrum calculations?
>   Please clarify and add corresponding information also to Section 5.2.


Added some sentences to section 5.5, paragraph 2.

Added this sentence to section 5.2:
"Also, all of the model atmospheres were computed assuming a microturbulent 
velocity of 2 km/s."
   

>   Paragraph 2: Again, how was the interpolation in the model atmosphere grid
>   done?

See above. And, added this to Section 5.5:

"..interpolated from the grid mentioned in Section 5.2 using the interpolation 
method described in Section 3.2 for each..."


> 11) Section 5.7, paragraph 2, lines 11-13 (page 16):
> 
>   "suggests that the Sun has an unusual abundance pattern":
>   In a talk at a conference on La Palma last June, Carlos Allende Prieto
>   showed that the Sun does not have an unusual abundance pattern, but that
>   the solar neighborhood abundances could be affected by systematic errors.
>   Please check with him and revise.

Changed to:
"..suggests that either the Sun has an unusual abundance pattern compared to 
solar-neighborhood stars or that the data is affected by systematic errors."


>12) Section 6, paragraph 1 (page 17) and Figure 8:
>
>   Are the synthetic spectra shown in Fig. 8 the best fit for each line
>   individually or are all of them for one and the same set of parameters?

Best fit individually. Note that the model atmosphere parameters (T,g,[M/H]), 
microturbulence, and macroturbulence are the same for each line. Only the line
[Fe/H] is different. Changed the caption slightly to say the lines are fit
individually.


>   Figure 8: The figure could be improved by adding the species name to each
>   line, and also by adding identifications of some of the lines not used for
>   the fit: e.g. at 8674.4, 8682.2, 8683.5, 8692.1, 8692.8 A.

Species names added to the plot. Other apparent "lines" in this figure are not 
atomic lines that we ignored, rather they a group of TiO lines that stick out
from the haze of weaker TiO lines. Caption modified to represent this better.

   
>13) Section 6, paragraph 4 (page 17):
>
>   Uncertainty in Teff: Very good analysis, but could there be additional
>   factors affecting the Teff uncertainty, for example uncertainties in the
>   molecular data described in Section 5.1, e.g. the TiO partition function
>   and dissociation energy, and in the TiO line data (Section 5.3)?

The molecular data that had a direct influence on our results, via their 
inclusion in MOOG, are actually fairly robust. The partition functions and 
dissociation energies have a lengthy heritage of laboratory and theoretical 
study. The TiO line list is also based on extensive lab and theoretical work
and has been used successfully in the analysis of giant star spectra. 




